Guidance in the Frequency Domain Enables High-Fidelity Sampling at Low CFG Scales

Classifier-free guidance (CFG) has become an essential component of modern conditional diffusion models. Although highly effective in practice, the underlying mechanisms by which CFG enhances quality, detail, and prompt alignment are not fully understood. We present a novel perspective on CFG by analyzing its effects in the frequency domain, showing that low and high frequencies have distinct impacts on generation quality. Specifically, low-frequency guidance governs global structure and condition alignment, while high-frequency guidance mainly enhances visual fidelity. However, applying a uniform scale across all frequencies -- as is done in standard CFG -- leads to oversaturation and reduced diversity at high scales and degraded visual quality at low scales. Based on these insights, we propose frequency-decoupled guidance (FDG), an effective approach that decomposes CFG into low- and high-frequency components and applies separate guidance strengths to each component. FDG improves image quality at low guidance scales and avoids the drawbacks of high CFG scales by design. Through extensive experiments across multiple datasets and models, we demonstrate that FDG consistently enhances sample fidelity while preserving diversity, leading to improved FID and recall compared to CFG, establishing our method as a plug-and-play alternative to standard classifier-free guidance.

==> data/alignment.dat <==
w	CFG	CFGLow	CFGHigh
1	26.503257751464844	26.503257751464844	26.503257751464844
3	31.992328643798828	30.785123825073242	30.03125
6	32.8595085144043	32.206443786621094	31.645967483520508
9	33.19066619873047	32.5050163269043	31.997085571289062
12	33.281429290771484	32.717735290527344	32.17144012451172
15	33.22700500488281	32.886993408203125	32.36396789550781

==> data/edm_cfg.dat <==
1.0	9.817827437789504	154.49191284179688	0.7735	0.717	0.33717307448387146
1.25	5.713139322936399	234.37791442871094	0.8199	0.694	0.3461074233055115
1.50	5.434865058638707	300.79705810546875	0.8406	0.662	0.35712191462516785
1.75	6.269671076564578	338.4412841796875	0.8448	0.62	0.3693042993545532
2.0	7.290893870664888	360.13983154296875	0.8506	0.585	0.38153475522994995
2.25	8.177745703756045	380.8533935546875	0.8499	0.568	0.3934917449951172
2.5	8.896194400835043	395.270263671875	0.8504	0.559	0.4053528308868408
2.75	9.435447372826218	398.67584228515625	0.8507	0.54	0.415944904088974
3.0	9.775221637158268	403.4970703125	0.8503	0.518	0.4260304570198059
3.25	9.993548650799994	405.8634033203125	0.8447	0.533	0.4351831376552582
3.5	10.192310551140906	409.413818359375	0.8435	0.503	0.4430845081806183
3.75	10.39980858422848	409.0557556152344	0.8439	0.508	0.45100077986717224
4.0	10.42048202485551	406.4486999511719	0.8452	0.487	0.458117812871933

==> data/edm_cfg_high.dat <==
w_high	FID	IS	Precision	Recall	Saturation
1.0	9.781934015966726	154.60794067382812	0.774	0.715	0.33717307448387146
1.25	7.145499859327117	193.0032958984375	0.7907	0.72	0.3386116623878479
1.5	5.855099398018012	224.30543518066406	0.8027	0.708	0.34009021520614624
1.75	5.246299609080154	250.71295166015625	0.8115	0.699	0.3418658375740051
2.0	5.008433890201957	269.12408447265625	0.8187	0.684	0.3439044952392578
2.25	5.01475511315698	284.8310852050781	0.8195	0.68	0.34605205059051514
2.5	5.123671495158362	296.16162109375	0.8272	0.67	0.34840166568756104
2.75	5.271888043336389	305.2109680175781	0.8293	0.669	0.3508656322956085
3.0	5.446978614462864	313.038330078125	0.8304	0.682	0.3534664511680603
3.25	5.653331560658728	314.990478515625	0.8294	0.666	0.3561321198940277
3.5	5.880796729987196	316.3969421386719	0.8262	0.67	0.3588540554046631
3.75	6.073115283719062	317.7979431152344	0.8299	0.659	0.36151552200317383
4.0	6.282436350929174	316.89447021484375	0.8253	0.64	0.36424750089645386

==> data/edm_cfg_low.dat <==
w_low	FID	IS	Precision	Recall	Saturation
1.0	9.781934015966726	154.60794067382812	0.774	0.715	0.33717307448387146
1.25	7.005983934638607	196.51162719726562	0.8017	0.703	0.34513047337532043
1.5	5.949509438552184	235.15145874023438	0.8263	0.675	0.3545922338962555
1.75	5.886732573371546	267.9316101074219	0.832	0.659	0.36483022570610046
2.0	6.1955706525276355	294.3742980957031	0.8395	0.618	0.3754081726074219
2.25	6.857952103951561	314.5581970214844	0.8481	0.586	0.3855602443218231
2.5	7.449464398421981	328.111083984375	0.8461	0.578	0.39576396346092224
2.75	8.005977428471738	344.53717041015625	0.8506	0.559	0.4054197371006012
3.0	8.507080914499113	352.88958740234375	0.8514	0.545	0.4147779643535614
3.25	9.12141130175985	364.54376220703125	0.8519	0.52	0.423422634601593
3.5	9.575476082747855	373.2919921875	0.8471	0.53	0.43161824345588684
3.75	10.07493373030428	375.43707275390625	0.8474	0.521	0.43946176767349243
4.0	10.51337677816872	382.880859375	0.8487	0.51	0.4471033215522766

==> data/edm_nfe_cfg.dat <==
NFE	FID	IS	Precision	Recall
12	8.212111899302386	380.988525390625	0.8469	0.558
16	8.630172374788742	389.8968505859375	0.8496	0.558
20	8.806703562857592	394.97601318359375	0.85	0.559
24	8.859688110931188	394.275390625	0.8502	0.555
28	8.90066202709238	394.75927734375	0.8523	0.542
32	8.896194400835043	395.270263671875	0.8504	0.559

==> data/edm_nfe_ours.dat <==
NFE	FID	IS	Precision	Recall
12	5.66660266868854	274.07696533203125	0.8109	0.676
16	5.219388617989068	288.4295654296875	0.8181	0.679
20	5.1062478350010565	294.6920166015625	0.8205	0.667
24	5.103434323512204	295.56005859375	0.8237	0.676
28	5.1132972850710985	295.38250732421875	0.8223	0.669
32	5.123671495158362	296.16162109375	0.8272	0.67

==> data/edm_norms_autog.dat <==
80.000 3.490 2.187
66.931 2.115 2.039
55.736 1.650 1.892
46.186 1.656 1.812
38.075 1.595 1.796
31.216 1.542 1.723
25.445 1.465 1.664
20.614 1.412 1.707
16.591 1.306 1.778
13.261 1.274 1.880
10.521 1.325 2.056
8.282 1.814 2.393
6.464 2.351 2.722
4.999 3.290 3.006
3.829 4.387 3.283
2.902 4.894 3.321
2.174 5.807 3.026
1.609 6.383 2.437
1.174 6.564 2.018
0.845 6.099 1.547
0.598 5.327 1.180
0.415 4.541 0.886
0.283 3.721 0.649
0.189 2.876 0.464
0.123 2.048 0.316
0.077 1.305 0.201
0.047 0.732 0.117
0.028 0.369 0.064
0.016 0.173 0.036
0.008 0.086 0.022
0.004 0.063 0.032
0.002 0.053 0.041


==> data/edm_norms_cfg.dat <==
80.000 2.210 5.043
66.931 1.719 5.096
55.736 1.394 5.068
46.186 1.276 5.010
38.075 1.229 4.970
31.216 1.146 4.965
25.445 1.081 5.097
20.614 1.081 5.153
16.591 1.152 5.125
13.261 1.318 5.066
10.521 1.565 4.618
8.282 1.927 3.998
6.464 2.592 4.071
4.999 3.512 3.901
3.829 4.809 3.662
2.902 5.643 3.317
2.174 6.356 2.865
1.609 6.791 2.378
1.174 6.930 1.953
0.845 6.406 1.527
0.598 5.708 1.170
0.415 4.943 0.889
0.283 4.060 0.668
0.189 3.133 0.484
0.123 2.244 0.333
0.077 1.467 0.214
0.047 0.854 0.127
0.028 0.445 0.069
0.016 0.213 0.036
0.008 0.100 0.020
0.004 0.061 0.018
0.002 0.079 0.032

